Average-case complexity of a branch-and-bound algorithm for maximum independent set, under the $\mathcal{G}(n,p)$ random model

We study average-case complexity of branch-and-bound for maximum independent set in random graphs under the $\mathcal{G}(n,p)$ distribution. In this model every pair $(u,v)$ of vertices belongs to $E$ with probability $p$ independently on the existence of any other edge. We make a precise case analysis, providing phase transitions between subexponential and exponential complexities depending on the probability $p$ of the random model.

==> cpx.txt <==
0 1
0.01 1.5881055
0.02 1.6366757 
0.1 1.767214
0.2 1.8237293
0.3 1.8488383
0.4 1.8634548
0.5 1.8658361
0.6 1.8621565
0.7 1.8526752
0.8 1.8397522
0.9 1.8243285
1 1.8094337
1.1 1.7952134
1.2 1.7816271
1.3 1.7686262
1.4 1.7561831
1.5 1.7442512
1.6 1.7327993
1.7 1.721798
1.8 1.7112194
1.9 1.7010376
2 1.6911403
2.1 1.6812511
2.2 1.6714048
2.3 1.6616458
2.4 1.6520076
2.5 1.6425153
2.6 1.6331875
2.7 1.6240375
2.8 1.6150747
2.9 1.6063051
3 1.597732
3.1 1.5893571
3.2 1.5811801
3.3 1.5731996
3.4 1.5654134
3.5 1.5578185
3.6 1.5504112
3.7 1.5431875
3.8 1.5361431
3.9 1.5292735
4 1.5225742
4.1 1.5160403
4.2 1.5096671
4.3 1.50345
4.4 1.4973843
4.5 1.4914654
4.6 1.4856888
4.7 1.4800501
4.8 1.4745449
4.9 1.4691691
5 1.4639185
5.1 1.4587894
5.2 1.4537777
5.3 1.4488798
5.4 1.4440922
5.5 1.4394114
5.6 1.434834
5.7 1.4303568
5.8 1.4259767
5.9 1.4216906
6 1.4174958
6.1 1.4133895
6.2 1.4093688
6.3 1.4054314
6.4 1.4015745
6.5 1.397796
6.6 1.3940933
6.7 1.3904644
6.8 1.3869071
6.9 1.3834192
7 1.3799988
7.1 1.376644
7.2 1.3733529
7.3 1.3701238
7.4 1.3669548
7.5 1.3638444
7.6 1.3607908
7.7 1.3577927
7.8 1.3548484
7.9 1.3519566
8 1.3491158
8.1 1.3463246
8.2 1.3435819
8.3 1.3408863
8.4 1.3382366
8.5 1.3356317
8.6 1.3330703
8.7 1.3305515
8.8 1.3280741
8.9 1.3256371
9 1.3232396
9.1 1.3208805
9.2 1.318559
9.3 1.316274
9.4 1.3140248
9.5 1.3118106
9.6 1.3096304
9.7 1.3074835
9.8 1.3053691
9.9 1.3032865
10 1.301235
10.1 1.2992138
10.2 1.2972222
10.3 1.2952597
10.4 1.2933255
10.5 1.291419
10.6 1.2895397
10.7 1.287687
10.8 1.2858602
10.9 1.2840588
11 1.2822823
11.1 1.2805302
11.2 1.2788019
11.3 1.2770969
11.4 1.2754149
11.5 1.2737552
11.6 1.2721175
11.7 1.2705012
11.8 1.2689061
11.9 1.2673316
12 1.2657773
12.1 1.2642429
12.2 1.2627279
12.3 1.2612321
12.4 1.2597549
12.5 1.2582961
12.6 1.2568553
12.7 1.2554321
12.8 1.2540263
12.9 1.2526375
13 1.2512654
13.1 1.2499097
13.2 1.2485701
13.3 1.2472462
13.4 1.2459379
13.5 1.2446448
13.6 1.2433666
13.7 1.2421032
13.8 1.2408541
13.9 1.2396193
14 1.2383984
14.1 1.2371912
14.2 1.2359974
14.3 1.2348168
14.4 1.2336493
14.5 1.2324945
14.6 1.2313523
14.7 1.2302225
14.8 1.2291048
14.9 1.2279991
15 1.2269051
15.1 1.2258226
15.2 1.2247516
15.3 1.2236917
15.4 1.2226428
15.5 1.2216048
15.6 1.2205774
15.7 1.2195605
15.8 1.218554
15.9 1.2175576
16 1.2165712
16.1 1.2155947
16.2 1.2146279
16.3 1.2136706
16.4 1.2127227
16.5 1.2117841
16.6 1.2108546
16.7 1.2099342
16.8 1.2090225
16.9 1.2081196
17 1.2072253
17.1 1.2063395
17.2 1.205462
17.3 1.2045927
17.4 1.2037315
17.5 1.2028783
17.6 1.202033
17.7 1.2011955
17.8 1.2003656
17.9 1.1995433
18 1.1987284
18.1 1.1979208
18.2 1.1971205
18.3 1.1963273
18.4 1.1955411
18.5 1.1947619
18.6 1.1939895
18.7 1.1932239
18.8 1.1924649
18.9 1.1917125
19 1.1909666
19.1 1.1902271
19.2 1.1894939
19.3 1.1887669
19.4 1.1880461
19.5 1.1873313
19.6 1.1866226
19.7 1.1859197
19.8 1.1852227
19.9 1.1845314
20 1.1838459

